Environment Assumptions for Synthesis

The synthesis problem asks to construct a reactive finite-state system from an $\omega$-regular specification. Initial specifications are often unrealizable, which means that there is no system that implements the specification. A common reason for unrealizability is that assumptions on the environment of the system are incomplete. We study the problem of correcting an unrealizable specification $\phi$ by computing an environment assumption $\psi$ such that the new specification $\psi\to\phi$ is realizable. Our aim is to construct an assumption $\psi$ that constrains only the environment and is as weak as possible. We present a two-step algorithm for computing assumptions. The algorithm operates on the game graph that is used to answer the realizability question. First, we compute a safety assumption that removes a minimal set of environment edges from the graph. Second, we compute a liveness assumption that puts fairness conditions on some of the remaining environment edges. We show that the problem of finding a minimal set of fair edges is computationally hard, and we use probabilistic games to compute a locally minimal fairness assumption.

==> example/grant6-results.txt <==
G(req --> F(X(~cancel)))

(~cancel /\ X(G(req --> F(X(~cancel))))) \/ G(req --> F(X(~cancel)))


G(req --> F(X(~cancel))) \/
(~cancel /\ X(G(req --> F(X(~cancel))))) \/ 
(~cancel /\ X(~cancel /\ X(G(req --> F(X(~cancel))))))

#----- lower bound ---
(F(~cancel) W ((grant \/ cancel) /\ X(grant))) 
\/ F((grant \/ cancel) /\ X(grant)) \/ G(~req))

Not Equivalent!
(grant6-spec-assume.gff #1) contains ((<>~cancel)W(((grant \/ cancel) /\ 
()grant)) \/ (<>(((grant \/ cancel) /\ ()grant)) \/ []~req))
((<>~cancel)W(((grant \/ cancel) /\ ()grant)) \/ (<>(((grant \/ cancel) 
/\ ()grant)) \/ []~req)) does not contain (grant6-spec-assume.gff #1),
an example:(~req ~grant ~cancel)(~req grant ~cancel)(req ~grant 
cancel)(~req ~grant ~cancel)(~req grant cancel)(~req ~grant 
~cancel)(~req ~grant ~cancel)(~req ~grant cancel){ (~req ~grant 
cancel)(~req ~grant cancel)(~req ~grant cancel)(~req ~grant cancel) }

< our assumption (grant6-spec-assume.gff) <

#----- upper bound ---
((F(~cancel) \/ F((grant \/ cancel) /\ X(grant)) \/ G(~req))
 W ((grant \/ cancel) /\ X(grant)))

	Not Equivalent!
(grant6-spec-assume.gff #1) does not contain ((<>~cancel \/ (<>(((grant 
\/ cancel) /\ ()grant)) \/ []~req)))W(((grant \/ cancel) /\ ()grant)),
an example:(~req ~grant ~cancel)(~req ~grant ~cancel)(~req grant 
~cancel)(req ~grant ~cancel)(req ~grant ~cancel)(~req grant cancel)(req 
~grant ~cancel)(~req grant cancel)(req ~grant ~cancel)(~req grant 
cancel)(req ~grant ~cancel)(~req ~grant cancel)(~req ~grant cancel)(~req 
~grant cancel)(~req ~grant cancel)(~req ~grant cancel){ (~req ~grant 
cancel)(~req ~grant cancel)(~req ~grant cancel)(~req ~grant cancel) }
((<>~cancel \/ (<>(((grant \/ cancel) /\ ()grant)) \/ []~req)))W(((grant 
\/ cancel) /\ ()grant)) contains (grant6-spec-assume.gff #1)

